Sub-mm/mm optical properties of real protoplanetary matter derived from Rosetta/MIRO observations of comet 67P

Optical properties are required for the correct understanding and modelling of protoplanetary and debris discs. By assuming that comets are the most pristine bodies in the solar system, our goal is to derive optical constants of real protoplanetary material. We determine the complex index of refraction of the near-surface material of comet 67P/Churyumov-Gerasimenko by fitting the sub-millimetre/millimetre observations of the thermal emission of the comet's sub-surface made by the Microwave Instrument for the Rosetta Orbiter (MIRO) with synthetic temperatures derived from a thermophysical model and radiative-transfer models. According to the two major formation scenarios of comets, we model the sub-surface layers to consist of pebbles as well as of homogeneously packed dust grains. In the case of a homogeneous dusty surface material, we find a solution for the length-absorption coefficient of $\alpha \approx 0.22~\mathrm{cm^{-1}}$ for a wavelength of 1.594 mm and $\alpha \geq 3.84~\mathrm{cm^{-1}}$ for a wavelength of 0.533 mm and a constant thermal conductivity of $0.006~\mathrm{Wm^{-1}K^{-1}}$. For the pebble scenario, we find for the pebbles and a wavelength of 1.594 mm a complex refractive index of $n = (1.074 - 1.256) + \mathrm{i} \, (2.580 - 7.431)\cdot 10^{-3}$ for pebble radii between 1 mm and 6 mm. Taking into account other constraints, our results point towards a pebble makeup of the cometary sub-surface with pebble radii between 3 mm and 6 mm. The derived real part of the refractive index is used to constrain the composition of the pebbles and their volume filling factor. The optical and physical properties are discussed in the context of protoplanetary and debris disc observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
